Testing the wavelength dependence of oscillations and granulation in red giants using Kepler and TESS

Stellar oscillations and granulation in red giants are both powered by convection. Studying the wavelength dependence of their amplitudes can provide useful insights on the driving mechanism. It is also important for plans to carry out asteroseismology with the Nancy Grace Roman Space Telescope, which will operate in the near infrared, to check the dependence of oscillations and granulation on the observational wavelength. In this work, we aim to understand how the oscillation and granulation power in red giants depend on the wavelength and study how existing predictions compare with observations. We measure the mean oscillation and granulation power of 279 Kepler red giants, from the power density spectra derived using Kepler PDCSAP and TESS-SPOC light curves. We find that selection of light curves is important for the study of amplitudes, since different light curve products from TESS show different values of amplitudes. We show that the oscillation and granulation power ratios between TESS and Kepler match the theoretical prediction, confirming that both decrease as we move to redder wavelengths. We also see that the mean ratios of oscillations and granulation agree, suggesting that oscillation and granulation have the same wavelength dependence. We also find that the mean height-to-background ratio for Kepler agrees with previous results and shows good agreement with TESS. These results suggest that the granulation signals would not severely affect the detection of oscillations. We checked the dependence of these ratio between Kepler and TESS on stellar parameters, and see no trends.

==> name.txt <==
\begin{table}
 \centering
 \begin{tabular}{|c|c|c|}
 \hline
  \mosc{} & \mgran{} & Measured quantity \\ 
\hline
  0.8*\numax{} -- 1.2*\numax{} & 0.3*\numax{} -- 0.5*\numax{} & Mean Power \\ 
  0.8*\numax{} -- 1.2*\numax{} & 0.1*\numax{} -- 0.5*\numax{} & Mean Power \\ 
  0.6*\numax{} -- 1.4*\numax{} & 0.3*\numax{} -- 0.5*\numax{} & Mean Power \\ 
  0.6*\numax{} -- 1.4*\numax{} & 0.1*\numax{} -- 0.5*\numax{} & Mean Power \\ \\
  0.8*\numax{} -- 1.2*\numax{} & 0.3*\numax{} -- 0.5*\numax{} & Integrated Power \\ 
  0.8*\numax{} -- 1.2*\numax{} & 0.1*\numax{} -- 0.5*\numax{} & Integrated Power \\ 
  0.6*\numax{} -- 1.4*\numax{} & 0.3*\numax{} -- 0.5*\numax{} & Integrated Power \\ 
  0.6*\numax{} -- 1.4*\numax{} & 0.1*\numax{} -- 0.5*\numax{} & Integrated Power \\
  
  \hline
 \end{tabular}
 \caption{Different combination of boundaries of regions used to measure \mosc{} and \mgran{}. }
 \label{tab:tab2}
\end{table}

\begin{figure}
 \centering
 \includegraphics[width= \linewidth]{figures/wavelengths.pdf}
 \caption{Ratio of mean power in TESS to \kepler{}, as a function of various cases mentioned in table \ref{tab:tab2}. The blue colors show the mean ratio measured for oscillations and orange for granulation. }
 \label{fig:cases}
\end{figure}



\begin{figure}
 \centering
 \includegraphics[width=\linewidth]{figures/all_rats_evstate.pdf}
 \caption{RGB}
 \label{fig:rat_evstate}
\end{figure}
\begin{figure}
 \centering
 \includegraphics[width=\linewidth]{figures/all_rats_moresector.pdf}
 \caption{Results for stars with more than one sector}
 \label{fig:rat_moresec}
\end{figure}
